Measurement of the cross-section for producing a $W$ boson in association with a single top quark in $pp$ collisions at $\sqrt{s}={13}$ TeV with ATLAS

The inclusive cross-section for the associated production of a $W$ boson and top quark is measured using data from proton-proton collisions at $\sqrt{s}={13}$ TeV. The dataset corresponds to an integrated luminosity of 3.2 fb$^{-1}$, and was collected in 2015 by the ATLAS detector at the Large Hadron Collider at CERN. Events are selected requiring two opposite sign isolated leptons and at least one jet; they are separated into signal and control regions based on their jet multiplicity and the number of jets that are identified as containing $b$ hadrons. The $Wt$ signal is then separated from the $t\bar{t}$ background using boosted decision tree discriminants in two regions. The cross-section is extracted by fitting templates to the data distributions, and is measured to be $94 \pm 10$ (stat.)$^{+28}_{-22}$ (syst.) $\pm 2$ (lumi.) pb. The measurement is in agreement with the Standard Model prediction of $\sigma_{\mathrm{theory}} = 71.7 \pm 1.8\,(\mathrm{scale})\,\pm 3.4\,(\mathrm{PDF})\,\mathrm{pb}$.

==> Metadata.txt <==
Measurement of the cross-section for producing a $W$ boson in association with a single top quark in $pp$ collisions at $\sqrt{s}={13}\,\mathrm{TeV}$ with ATLAS


The inclusive cross-section for the associated production of a $W$ boson and top quark is measured using data from proton--proton collisions at $\sqrt{s}={13}\,\mathrm{TeV}$. The dataset corresponds to an integrated luminosity of $3.2\,\mathrm{fb}^{-1}$, and was collected in 2015 by the ATLAS detector at the Large Hadron Collider at CERN.
Events are selected requiring two opposite sign isolated leptons and at least one jet; they are separated into signal and control regions based on their jet multiplicity and the number of jets that are identified as containing $b$ hadrons. The $Wt$ signal is then separated from the $t\bar{t}$ background using boosted decision tree discriminants in two regions.
The cross-section is extracted by fitting templates to the data distributions, and is measured to be $94\pm 10\,(\mathrm{stat.})^{+28}_{-22}\,(\mathrm{syst.})\pm 2\,(\mathrm{lumi.})\,\mathrm{pb}$.
The measurement is in agreement with the Standard Model prediction of $\sigma_{\mathrm{theory}} = 71.7 \pm 1.8\,(\mathrm{scale})\,\pm 3.4\,(\mathrm{PDF})\,\mathrm{pb}$.


Comments: 24 pages in total, author list starting page 24, 7 figures, 4 tables, published in JHEP, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2015-16/


CERN-EP-2016-238

